ODF-Net: Orientation Diffusion for Corruption-Robust Recognition on Degraded Media

Convolutional networks lean on local texture statistics, which leaves them fragile the moment appearance shifts, even when the objects themselves are untouched. In multimedia systems that fragility is routine rather than hypothetical: images and video frames reach a classifier only after lossy compression, transcoding, rescaling, and sensor noise, and every one of those steps perturbs appearance while leaving structure intact. The usual remedies, corruption-aware augmentation and adversarial training, need access to corrupted data and add real training cost. We take an architectural route instead. ODF-Net pairs a truncated ResNet trunk with a structural pathway built from a fixed orientation filter bank and a learnable diffusion encoder, and combines the two only at the deepest stage, where that pathway and a small fusion head stand in for the residual stage we remove. Every model is trained on clean data alone. On CIFAR-10-C and CIFAR-100-C, ODF-Net improves corruption robustness across all four backbone and dataset pairs while using 63% and 57% fewer parameters than the full-depth ResNet-18 and ResNet-50 baselines. ODF-Net-18 reaches 75.97% mean Corruption Accuracy on CIFAR-10-C, 5.81 points above its baseline. Pixelation gains 9.52 and 10.53 points across the two backbones and is the most improved corruption on CIFAR-100-C; JPEG compression gains 2.31 and 2.93 points. Better robustness at a smaller parameter budget, without ever showing the model a corrupted image, is an attractive operating point for recognition on degraded media.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

